The Existential Threat of Future Exoplanet Discoveries

The last 25 years have been revolutionary in astronomy, as the field of exoplanets has gone from no known planets outside the Solar System to thousands discovered over the last year few years. This represents a rapid increase not just in known planets (often referred to as Mamajek's Law), but also in total planetary mass. What has been heretofore unaddressed, however, is that this rapid increase in planetary masses may have disastrous consequences for the future of humanity. We look at how the number of planets, and more importantly, the mass of these planets has changed in the past and how we can expect this to change in the future. The answers to those questions, and how we respond to them, will determine if humanity is able to survive beyond the next 230 years.

==> old_bib.txt <==
@ARTICLE{Abbot2011,
       author = {{Abbot}, D.~S. and {Switzer}, E.~R.},
        title = "{The Steppenwolf: A Proposal for a Habitable Planet in Interstellar Space}",
      journal = {\apj},
     keywords = {astrobiology, conduction, convection, planetary systems, planets and satellites: surfaces, Astrophysics - Earth and Planetary Astrophysics},
         year = "2011",
        month = "Jul",
       volume = {735},
          eid = {L27},
        pages = {L27},
          doi = {10.1088/2041-8205/735/2/L27},
archivePrefix = {arXiv},
       eprint = {1102.1108},
 primaryClass = {astro-ph.EP},
       adsurl = {https://ui.adsabs.harvard.edu/\#abs/2011ApJ...735L..27A},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@BOOK{Bruno1584,
   author = {{Bruno}, G.},
    title = "{De l'infinito universo e mondi}",
     year = 1584,
}

@ARTICLE{Batygin2016,
       author = {{Batygin}, Konstantin and {Bodenheimer}, Peter H. and
         {Laughlin}, Gregory P.},
        title = "{In Situ Formation and Dynamical Evolution of Hot Jupiter Systems}",
      journal = {\apj},
     keywords = {planets and satellites: dynamical evolution and stability, planets and satellites: formation, Astrophysics - Earth and Planetary Astrophysics},
         year = "2016",
        month = "Oct",
       volume = {829},
          eid = {114},
        pages = {114},
          doi = {10.3847/0004-637X/829/2/114},
archivePrefix = {arXiv},
       eprint = {1511.09157},
 primaryClass = {astro-ph.EP},
       adsurl = {https://ui.adsabs.harvard.edu/\#abs/2016ApJ...829..114B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@BOOK{Bear2000,
   author = {{Bear}, G.},
   year = 2000,
   title = "{Rogue Planet}",
   publisher ={Del Rey},
   isbn={0-345-43538-9}
}

@article{BeastieBoys1998, title={Intergalactic}, journal={Hello Nasty}, publisher={Mario Caldato, Jr.}, author={{Beastie Boys}}, year=1998}

@ARTICLE{Boubert2017,
   author = {{Boubert}, D. and {Erkal}, D. and {Evans}, N.~W. and {Izzard}, R.~G.
	},
    title = "{Hypervelocity runaways from the Large Magellanic Cloud}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1704.01373},
 keywords = {binaries: general, stars: kinematics and dynamics, supernovae: general, Magellanic Clouds},
     year = 2017,
    month = aug,
   volume = 469,
    pages = {2151-2162},
      doi = {10.1093/mnras/stx848},
   adsurl = {http://adsabs.harvard.edu/abs/2017MNRAS.469.2151B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Bourrier2018,
       author = {{Bourrier}, V. and {Lecavelier des Etangs}, A. and {Ehrenreich}, D. and
         {Sanz-Forcada}, J. and {Allart}, R. and {Ballester}, G.~E. and
         {Buchhave}, L.~A. and {Cohen}, O. and {Deming}, D. and {Evans}, T.~M. and
         {Garc{\'\i}a Mu{\~n}oz}, A. and {Henry}, G.~W. and {Kataria}, T. and
         {Lavvas}, P. and {Lewis}, N. and {L{\'o}pez-Morales}, M. and
         {Marley}, M. and {Sing}, D.~K. and {Wakeford}, H.~R.},
        title = "{Hubble PanCET: an extended upper atmosphere of neutral hydrogen around the warm Neptune GJ 3470b}",
      journal = {\aap},
     keywords = {techniques: spectroscopic, planets and satellites: atmospheres, planets and satellites: individual: GJ 3470b, planet-star interactions, ultraviolet: stars, Astrophysics - Earth and Planetary Astrophysics, Astrophysics - Solar and Stellar Astrophysics},
         year = "2018",
        month = "Dec",
       volume = {620},
          eid = {A147},
        pages = {A147},
          doi = {10.1051/0004-6361/201833675},
archivePrefix = {arXiv},
       eprint = {1812.05119},
 primaryClass = {astro-ph.EP},
       adsurl = {https://ui.adsabs.harvard.edu/\#abs/2018A&A...620A.147B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Dangelo2008,
       author = {{D'Angelo}, Gennaro and {Lubow}, Stephen H.},
        title = "{Evolution of Migrating Planets Undergoing Gas Accretion}",
      journal = {\apj},
     keywords = {accretion, accretion disks, hydrodynamics, methods: numerical, planetary systems: formation, planetary systems: protoplanetary disks, solar system: formation, Astrophysics},
         year = "2008",
        month = "Sep",
       volume = {685},
        pages = {560-583},
          doi = {10.1086/590904},
archivePrefix = {arXiv},
       eprint = {0806.1771},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/\#abs/2008ApJ...685..560D},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Dawson2018,
       author = {{Dawson}, Rebekah I. and {Johnson}, John Asher},
        title = "{Origins of Hot Jupiters}",
      journal = {Annual Review of Astronomy and Astrophysics},
     keywords = {Astrophysics - Earth and Planetary Astrophysics},
         year = "2018",
        month = "Sep",
       volume = {56},
        pages = {175-221},
          doi = {10.1146/annurev-astro-081817-051853},
archivePrefix = {arXiv},
       eprint = {1801.06117},
 primaryClass = {astro-ph.EP},
       adsurl = {https://ui.adsabs.harvard.edu/\#abs/2018ARA&A..56..175D},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Gaudi2017,
   author = {{Gaudi}, B.~S. and {Stassun}, K.~G. and {Collins}, K.~A. and 
	{Beatty}, T.~G. and {Zhou}, G. and {Latham}, D.~W. and {Bieryla}, A. and 
	{Eastman}, J.~D. and {Siverd}, R.~J. and {Crepp}, J.~R. and 
	{Gonzales}, E.~J. and {Stevens}, D.~J. and {Buchhave}, L.~A. and 
	{Pepper}, J. and {Johnson}, M.~C. and {Colon}, K.~D. and {Jensen}, E.~L.~N. and 
	{Rodriguez}, J.~E. and {Bozza}, V. and {Novati}, S.~C. and {D'Ago}, G. and 
	{Dumont}, M.~T. and {Ellis}, T. and {Gaillard}, C. and {Jang-Condell}, H. and 
	{Kasper}, D.~H. and {Fukui}, A. and {Gregorio}, J. and {Ito}, A. and 
	{Kielkopf}, J.~F. and {Manner}, M. and {Matt}, K. and {Narita}, N. and 
	{Oberst}, T.~E. and {Reed}, P.~A. and {Scarpetta}, G. and {Stephens}, D.~C. and 
	{Yeigh}, R.~R. and {Zambelli}, R. and {Fulton}, B.~J. and {Howard}, A.~W. and 
	{James}, D.~J. and {Penny}, M. and {Bayliss}, D. and {Curtis}, I.~A. and 
	{Depoy}, D.~L. and {Esquerdo}, G.~A. and {Gould}, A. and {Joner}, M.~D. and 
	{Kuhn}, R.~B. and {Labadie-Bartz}, J. and {Lund}, M.~B. and 
	{Marshall}, J.~L. and {McLeod}, K.~K. and {Pogge}, R.~W. and 
	{Relles}, H. and {Stockdale}, C. and {Tan}, T.~G. and {Trueblood}, M. and 
	{Trueblood}, P.},
    title = "{A giant planet undergoing extreme-ultraviolet irradiation by its hot massive-star host}",
  journal = {\nat},
archivePrefix = "arXiv",
   eprint = {1706.06723},
 primaryClass = "astro-ph.EP",
     year = 2017,
    month = jun,
   volume = 546,
    pages = {514-518},
      doi = {10.1038/nature22392},
   adsurl = {http://adsabs.harvard.edu/abs/2017Natur.546..514G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{Gehrels2015,
       author = {{Gehrels}, N. and {Spergel}, D. and {WFIRST SDT Project}},
        title = "{Wide-Field InfraRed Survey Telescope (WFIRST) Mission and Synergies with LISA and LIGO-Virgo}",
     keywords = {Astrophysics - Instrumentation and Methods for Astrophysics},
    booktitle = {Journal of Physics Conference Series},
         year = "2015",
       series = {Journal of Physics Conference Series},
       volume = {610},
        month = "May",
          eid = {012007},
        pages = {012007},
          doi = {10.1088/1742-6596/610/1/012007},
archivePrefix = {arXiv},
       eprint = {1411.0313},
 primaryClass = {astro-ph.IM},
       adsurl = {https://ui.adsabs.harvard.edu/\#abs/2015JPhCS.610a2007G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@BOOK{Goldsmith1977,
     author = {{Goldsmith}, D.W. and Storer, C.W. and Sagan, C. and Mulholland, J.D. and Huber, P. and Morrison, D.},
    title = "{Scientists Confront Velikovsky}",
     year = 1977,
     publisher = {Cornell University Press}
}

@ARTICLE{Hebb2009,
       author = {{Hebb}, L. and {Collier-Cameron}, A. and {Loeillet}, B. and
         {Pollacco}, D. and {H{\'e}brard}, G. and {Street}, R.~A. and
         {Bouchy}, F. and {Stempels}, H.~C. and {Moutou}, C. and {Simpson}, E. and
         {Udry}, S. and {Joshi}, Y.~C. and {West}, R.~G. and {Skillen}, I. and
         {Wilson}, D.~M. and {McDonald}, I. and {Gibson}, N.~P. and
         {Aigrain}, S. and {Anderson}, D.~R. and {Benn}, C.~R. and
         {Christian}, D.~J. and {Enoch}, B. and {Haswell}, C.~A. and
         {Hellier}, C. and {Horne}, K. and {Irwin}, J. and {Lister}, T.~A. and
         {Maxted}, P. and {Mayor}, M. and {Norton}, A.~J. and {Parley}, N. and
         {Pont}, F. and {Queloz}, D. and {Smalley}, B. and {Wheatley}, P.~J.},
        title = "{WASP-12b: The Hottest Transiting Extrasolar Planet Yet Discovered}",
      journal = {\apj},
     keywords = {planetary systems, techniques: photometric, techniques: radial velocities, Astrophysics},
         year = "2009",
        month = "Mar",
       volume = {693},
        pages = {1920-1928},
          doi = {10.1088/0004-637X/693/2/1920},
archivePrefix = {arXiv},
       eprint = {0812.3240},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/\#abs/2009ApJ...693.1920H},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@BOOK{Hesiod700,
   author = {{Hesiod}},
   title = "{Theogony}",
   year = {circa 700 BC}
}

@ARTICLE{Hills1988,
   author = {{Hills}, J.~G.},
    title = "{Hyper-velocity and tidal stars from binaries disrupted by a massive Galactic black hole}",
  journal = {\nat},
 keywords = {Binary Stars, Black Holes (Astronomy), Gravitational Effects, Milky Way Galaxy, Stellar Orbits, Companion Stars, Ejection, Stellar Evolution},
     year = 1988,
    month = feb,
   volume = 331,
    pages = {687-689},
      doi = {10.1038/331687a0},
   adsurl = {http://adsabs.harvard.edu/abs/1988Natur.331..687H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Jewitt2007,
   author = {{Jewitt}, D. and {Chizmadia}, L. and {Grimm}, R. and {Prialnik}, D.
	},
    title = "{Water in the Small Bodies of the Solar System}",
  journal = {Protostars and Planets V},
     year = 2007,
    pages = {863-878},
   adsurl = {http://adsabs.harvard.edu/abs/2007prpl.conf..863J},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Konopliv1999,
   author = {{Konopliv}, A.~S. and {Banerdt}, W.~B. and {Sjogren}, W.~L.},
    title = "{Venus Gravity: 180th Degree and Order Model}",
  journal = {\icarus},
 keywords = {, Venus},
     year = 1999,
    month = may,
   volume = 139,
    pages = {3-18},
      doi = {10.1006/icar.1999.6086},
   adsurl = {http://adsabs.harvard.edu/abs/1999Icar..139....3K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Kozai1962,
   author = {{Kozai}, Y.},
    title = "{Secular perturbations of asteroids with high inclination and eccentricity}",
  journal = {\aj},
     year = 1962,
    month = nov,
   volume = 67,
    pages = {591},
      doi = {10.1086/108790},
   adsurl = {http://adsabs.harvard.edu/abs/1962AJ.....67..591K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lammer2009,
       author = {{Lammer}, H. and {Odert}, P. and {Leitzinger}, M. and
         {Khodachenko}, M.~L. and {Panchenko}, M. and {Kulikov}, Yu. N. and
         {Zhang}, T.~L. and {Lichtenegger}, H.~I.~M. and {Erkaev}, N.~V. and
         {Wuchterl}, G. and {Micela}, G. and {Penz}, T. and {Biernat}, H.~K. and
         {Weingrill}, J. and {Steller}, M. and {Ottacher}, H. and {Hasiba}, J. and
         {Hanslmeier}, A.},
        title = "{Determining the mass loss limit for close-in exoplanets: what can we learn from transit observations?}",
      journal = {\aap},
     keywords = {planetary systems, planetary systems: formation},
         year = "2009",
        month = "Oct",
       volume = {506},
        pages = {399-410},
          doi = {10.1051/0004-6361/200911922},
       adsurl = {https://ui.adsabs.harvard.edu/\#abs/2009A&A...506..399L},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Laughlin2000,
   author = {{Laughlin}, G. and {Adams}, F.~C.},
    title = "{The Frozen Earth: Binary Scattering Events and the Fate of the Solar System}",
  journal = {\icarus},
     year = 2000,
    month = jun,
   volume = 145,
    pages = {614-627},
      doi = {10.1006/icar.2000.6355},
   adsurl = {http://adsabs.harvard.edu/abs/2000Icar..145..614L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lidov1962,
   author = {{Lidov}, M.~L.},
    title = "{The evolution of orbits of artificial satellites of planets under the action of gravitational perturbations of external bodies}",
  journal = {\planss},
     year = 1962,
    month = oct,
   volume = 9,
    pages = {719-759},
      doi = {10.1016/0032-0633(62)90129-0},
   adsurl = {http://adsabs.harvard.edu/abs/1962P\%26SS....9..719L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lissauer1987,
   author = {{Lissauer}, J.~J.},
    title = "{Timescales for planetary accretion and the structure of the protoplanetary disk}",
  journal = {\icarus},
 keywords = {Accretion Disks, Gas Giant Planets, Planetary Evolution, Planetary Structure, Protoplanets, Solar System, Asteroids, Jupiter (Planet), Solar Corona, Solar Orbits, Terrestrial Planets, Time Response, PLANETS, TIME SCALE, ACCRETION, STRUCTURE, PLANETESIMALS, SOLAR SYSTEM, FORMATION, JUPITER, CORES, GASES, DENSITY, MASS, MODELS, NEBULA, MARS, GRAVITY EFFECTS, ORBITS, ASTEROIDS, PERTURBATIONS, RESONANCE, VISCOSITY, ESCAPE, EJECTION, TERRESTRIAL PLANETS, SATURN, NEPTUNE, URANUS, COMETS, ANGULAR MOMENTUM, CALCULATIONS, GIANT PLANETS},
     year = 1987,
    month = feb,
   volume = 69,
    pages = {249-265},
      doi = {10.1016/0019-1035(87)90104-7},
   adsurl = {http://adsabs.harvard.edu/abs/1987Icar...69..249L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Mayor1995,
   author = {{Mayor}, M. and {Queloz}, D.},
    title = "{A Jupiter-mass companion to a solar-type star}",
  journal = {\nat},
     year = 1995,
    month = nov,
   volume = 378,
    pages = {355-359},
      doi = {10.1038/378355a0},
   adsurl = {http://adsabs.harvard.edu/abs/1995Natur.378..355M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Mroz2017,
       author = {{Mr{\'o}z}, Przemek and {Udalski}, Andrzej and {Skowron}, Jan and
         {Poleski}, Rados{\l}aw and {Koz{\l}owski}, Szymon and
         {Szyma{\'n}ski}, Micha{\l} K. and {Soszy{\'n}ski}, Igor and
         {Wyrzykowski}, {\L}ukasz and {Pietrukowicz}, Pawe{\l} and
         {Ulaczyk}, Krzysztof and {Skowron}, Dorota and {Pawlak}, Micha{\l}},
        title = "{No large population of unbound or wide-orbit Jupiter-mass planets}",
      journal = {\nat},
     keywords = {Astrophysics - Earth and Planetary Astrophysics},
         year = "2017",
        month = "Aug",
       volume = {548},
        pages = {183-186},
          doi = {10.1038/nature23276},
archivePrefix = {arXiv},
       eprint = {1707.07634},
 primaryClass = {astro-ph.EP},
       adsurl = {https://ui.adsabs.harvard.edu/\#abs/2017Natur.548..183M},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Penny2019,
       author = {{Penny}, Matthew T. and {Gaudi}, B. Scott and {Kerins}, Eamonn and
         {Rattenbury}, Nicholas J. and {Mao}, Shude and {Robin}, Annie C. and
         {Calchi Novati}, Sebastiano},
        title = "{Predictions of the WFIRST Microlensing Survey. I. Bound Planet Detection Rates}",
      journal = {The Astrophysical Journal Supplement Series},
     keywords = {gravitational lensing: micro, planets and satellites: detection, space vehicles: instruments, Astrophysics - Earth and Planetary Astrophysics},
         year = "2019",
        month = "Mar",
       volume = {241},
          eid = {3},
        pages = {3},
          doi = {10.3847/1538-4365/aafb69},
archivePrefix = {arXiv},
       eprint = {1808.02490},
 primaryClass = {astro-ph.EP},
       adsurl = {https://ui.adsabs.harvard.edu/\#abs/2019ApJS..241....3P},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{Plait2013,
 author = {{Plait}, P.},
 title ="{The Sky May Be Filled with Earth-like Planets}",
 journal = {Slate},
 year = 2013,
 url = {https://slate.com/technology/2013/11/earth-like-exoplanets-planets-like-ours-may-be-very-common.html}
}

@article{Sterling1961, title={Will the Real Martian Please Stand Up?}, volume={2}, number={28}, journal={Twilight Zone}, author={Sterling, Rod}, year=1961}


@ARTICLE{Struve1952,
   author = {{Struve}, O.},
    title = "{Proposal for a project of high-precision stellar radial velocity work}",
  journal = {The Observatory},
     year = 1952,
    month = oct,
   volume = 72,
    pages = {199-200},
   adsurl = {http://adsabs.harvard.edu/abs/1952Obs....72..199S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@BOOK{Velikovsky1950,
   author = {{Velikovsky}, I.},
    title = "{Worlds in Collision}",
     year = 1950,
     publisher={Macmillan Publishers}
}

@ARTICLE{Wang2015,
       author = {{Wang}, Ji and {Fischer}, Debra A. and {Horch}, Elliott P. and
         {Huang}, Xu},
        title = "{On the Occurrence Rate of Hot Jupiters in Different Stellar Environments}",
      journal = {\apj},
     keywords = {methods: statistical, planets and satellites: fundamental parameters, stars: solar-type, stars: statistics, techniques: photometric, techniques: radial velocities, Astrophysics - Earth and Planetary Astrophysics},
         year = "2015",
        month = "Feb",
       volume = {799},
          eid = {229},
        pages = {229},
          doi = {10.1088/0004-637X/799/2/229},
archivePrefix = {arXiv},
       eprint = {1412.1731},
 primaryClass = {astro-ph.EP},
       adsurl = {https://ui.adsabs.harvard.edu/\#abs/2015ApJ...799..229W},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
